A wet etching method for few-layer black phosphorus with an atomic accuracy and compatibility with major lithography techniques

This paper reports a few-layer black phosphorus thickness pattern fabricated by a top-down nanofabrication approach. This was achieved by a new wet etching process that can etch selected regions of few-layer black phosphorus with an atomic layer accuracy. This method is deep-UV and e-beam lithography process compatible,and is free of oxygen and other common doping sources. It provides a feasible patterning approach for largescale manufacturing of few-layer BP materials and devices.

==> litho_sample_profile_data.txt <==
Profile 1             Profile 2             Profile 3             
x       y           x       y           x       y           
[m]     [m]         [m]     [m]         [m]     [m]         
0  3.8356173e-08            0  3.8291797e-08            0  4.0933971e-08            
1.1699706e-07  3.8631842e-08            1.1738266e-07  3.8244693e-08            1.1714013e-07  3.8476298e-08            
2.3399413e-07  3.7643372e-08            2.3476532e-07  3.7778861e-08            2.3428026e-07  3.8244021e-08            
3.5099119e-07  3.7736579e-08            3.5214797e-07  3.7908747e-08            3.5142039e-07  3.8017208e-08            
4.6798826e-07  3.7725129e-08            4.6953063e-07  3.8304918e-08            4.6856053e-07  3.8160099e-08            
5.8498532e-07  3.7779828e-08            5.8691329e-07  3.8276295e-08            5.8570066e-07  3.8586984e-08            
7.0198238e-07  3.7841286e-08            7.0429595e-07  3.798472e-08            7.0284079e-07  3.8452624e-08            
8.1897945e-07  3.8031485e-08            8.216786e-07  3.8064336e-08            8.1998092e-07  3.807007e-08            
9.3597651e-07  3.8188369e-08            9.3906126e-07  3.8478964e-08            9.3712105e-07  3.8090005e-08            
1.0529736e-06  3.8777747e-08            1.0564439e-06  3.8399622e-08            1.0542612e-06  3.8266282e-08            
1.1699706e-06  3.9006437e-08            1.1738266e-06  3.8314907e-08            1.1714013e-06  3.8141338e-08            
1.2869677e-06  4.0621134e-08            1.2912092e-06  3.8311595e-08            1.2885414e-06  3.8069293e-08            
1.4039648e-06  4.0082703e-08            1.4085919e-06  3.8273568e-08            1.4056816e-06  3.8001968e-08            
1.5209618e-06  3.8414728e-08            1.5259746e-06  3.8665128e-08            1.5228217e-06  3.8278905e-08            
1.6379589e-06  3.8668683e-08            1.6433572e-06  4.0031637e-08            1.6399618e-06  3.8527282e-08            
1.754956e-06  3.8308403e-08            1.7607399e-06  3.9658881e-08            1.757102e-06  3.8337199e-08            
1.871953e-06  3.8334495e-08            1.8781225e-06  4.0040039e-08            1.8742421e-06  3.8329562e-08            
1.9889501e-06  3.8598852e-08            1.9955052e-06  3.9256685e-08            1.9913822e-06  3.8131641e-08            
2.1059472e-06  4.010412e-08            2.1128878e-06  3.8963596e-08            2.1085224e-06  3.8645979e-08            
2.2229442e-06  4.3183602e-08            2.2302705e-06  3.8655197e-08            2.2256625e-06  3.9801486e-08            
2.3399413e-06  4.6976229e-08            2.3476532e-06  3.8978393e-08            2.3428026e-06  4.1227935e-08            
2.4569383e-06  4.421564e-08            2.4650358e-06  3.8998799e-08            2.4599428e-06  4.0796227e-08            
2.5739354e-06  3.8981525e-08            2.5824185e-06  3.9281324e-08            2.5770829e-06  3.9342271e-08            
2.6909325e-06  3.9726354e-08            2.6998011e-06  3.91865e-08            2.694223e-06  3.9533986e-08            
2.8079295e-06  4.0225097e-08            2.8171838e-06  4.0073447e-08            2.8113632e-06  3.9839342e-08            
2.9249266e-06  4.0319748e-08            2.9345664e-06  4.2457708e-08            2.9285033e-06  3.9692878e-08            
3.0419237e-06  4.1169617e-08            3.0519491e-06  4.0693968e-08            3.0456434e-06  4.0302293e-08            
3.1589207e-06  4.1071041e-08            3.1693318e-06  4.0729541e-08            3.1627836e-06  4.276465e-08            
3.2759178e-06  3.9908575e-08            3.2867144e-06  3.9297095e-08            3.2799237e-06  4.1734987e-08            
3.3929149e-06  4.0546875e-08            3.4040971e-06  3.9150452e-08            3.3970638e-06  4.1171863e-08            
3.5099119e-06  4.0740936e-08            3.5214797e-06  3.9138717e-08            3.5142039e-06  4.0127854e-08            
3.626909e-06  4.2296125e-08            3.6388624e-06  3.897955e-08            3.6313441e-06  4.0688604e-08            
3.743906e-06  4.0669699e-08            3.756245e-06  3.8772114e-08            3.7484842e-06  4.0120682e-08            
3.8609031e-06  3.9292348e-08            3.8736277e-06  4.001066e-08            3.8656243e-06  4.0944917e-08            
3.9779002e-06  3.9975987e-08            3.9910104e-06  4.0954842e-08            3.9827645e-06  4.0870696e-08            
4.0948972e-06  4.2215001e-08            4.108393e-06  4.0405323e-08            4.0999046e-06  4.1077189e-08            
4.2118943e-06  3.9322902e-08            4.2257757e-06  4.2934431e-08            4.2170447e-06  4.1057335e-08            
4.3288914e-06  3.9330497e-08            4.3431583e-06  4.3101425e-08            4.3341849e-06  4.0937201e-08            
4.4458884e-06  3.9315581e-08            4.460541e-06  4.1178902e-08            4.451325e-06  4.1140269e-08            
4.5628855e-06  3.9056783e-08            4.5779237e-06  4.0489165e-08            4.5684651e-06  4.1101678e-08            
4.6798826e-06  3.9063591e-08            4.6953063e-06  4.0299691e-08            4.6856053e-06  4.1188024e-08            
4.7968796e-06  3.9202292e-08            4.812689e-06  4.0334435e-08            4.8027454e-06  4.1125544e-08            
4.9138767e-06  3.9854908e-08            4.9300716e-06  4.052913e-08            4.9198855e-06  4.1304234e-08            
5.0308737e-06  4.0638309e-08            5.0474543e-06  4.0232615e-08            5.0370257e-06  4.1063607e-08            
5.1478708e-06  4.0895821e-08            5.1648369e-06  4.0273877e-08            5.1541658e-06  4.0941373e-08            
5.2648679e-06  4.1957693e-08            5.2822196e-06  4.0469823e-08            5.2713059e-06  4.1298864e-08            
5.3818649e-06  4.2296476e-08            5.3996023e-06  4.0681439e-08            5.3884461e-06  4.0965493e-08            
5.498862e-06  4.3153675e-08            5.5169849e-06  4.1062016e-08            5.5055862e-06  4.1161723e-08            
5.6158591e-06  4.2763312e-08            5.6343676e-06  4.1321236e-08            5.6227263e-06  4.1424052e-08            
5.7328561e-06  4.2617826e-08            5.7517502e-06  4.0860775e-08            5.7398664e-06  4.1399854e-08            
5.8498532e-06  4.2490604e-08            5.8691329e-06  4.1050835e-08            5.8570066e-06  4.1831222e-08            
5.9668503e-06  4.2328533e-08            5.9865155e-06  4.1078401e-08            5.9741467e-06  4.233462e-08            
6.0838473e-06  4.2304201e-08            6.1038982e-06  4.0921441e-08            6.0912868e-06  4.1882339e-08            
6.2008444e-06  4.2430424e-08            6.2212809e-06  4.0878022e-08            6.208427e-06  4.1999776e-08            
6.3178415e-06  4.289541e-08            6.3386635e-06  4.0972323e-08            6.3255671e-06  4.2191503e-08            
6.4348385e-06  4.2961703e-08            6.4560462e-06  4.1281143e-08            6.4427072e-06  4.1565615e-08            
6.5518356e-06  4.2638142e-08            6.5734288e-06  4.0910157e-08            6.5598474e-06  4.1581369e-08            
6.6688326e-06  4.2795756e-08            6.6908115e-06  4.094565e-08            6.6769875e-06  4.1230828e-08            
6.7858297e-06  4.4502873e-08            6.8081942e-06  4.0834692e-08            6.7941276e-06  4.1294152e-08            
6.9028268e-06  4.4401624e-08            6.9255768e-06  4.088484e-08            6.9112678e-06  4.1511471e-08            
7.0198238e-06  4.0368667e-08            7.0429595e-06  4.2015743e-08            7.0284079e-06  4.2451804e-08            
7.1368209e-06  4.4968599e-08            7.1603421e-06  4.1270393e-08            7.145548e-06  4.3999153e-08            
7.253818e-06  5.5586137e-08            7.2777248e-06  4.1639609e-08            7.2626882e-06  4.2044173e-08            
7.370815e-06  5.9133317e-08            7.3951074e-06  4.645911e-08            7.3798283e-06  4.2313834e-08            
7.4878121e-06  5.9530474e-08            7.5124901e-06  4.6200929e-08            7.4969684e-06  4.3821213e-08            
7.6048092e-06  5.9618246e-08            7.6298728e-06  4.1444964e-08            7.6141086e-06  4.6099167e-08            
7.7218062e-06  6.0017677e-08            7.7472554e-06  4.5854972e-08            7.7312487e-06  4.7277862e-08            
7.8388033e-06  6.0486191e-08            7.8646381e-06  5.5936962e-08            7.8483888e-06  5.0422148e-08            
7.9558003e-06  6.0886157e-08            7.9820207e-06  5.8544284e-08            7.9655289e-06  5.8899481e-08            
8.0727974e-06  6.0940997e-08            8.0994034e-06  5.9920791e-08            8.0826691e-06  7.4169452e-08            
8.1897945e-06  6.1008753e-08            8.216786e-06  5.95933e-08            8.1998092e-06  9.0663346e-08            
8.3067915e-06  6.1077281e-08            8.3341687e-06  5.9351715e-08            8.3169493e-06  9.8252774e-08            
8.4237886e-06  6.1098343e-08            8.4515514e-06  5.9458974e-08            8.4340895e-06  9.5827708e-08            
8.5407857e-06  6.1466832e-08            8.568934e-06  5.9434057e-08            8.5512296e-06  8.040102e-08            
8.6577827e-06  6.1545835e-08            8.6863167e-06  6.0160519e-08            8.6683697e-06  6.7168863e-08            
8.7747798e-06  6.1571194e-08            8.8036993e-06  6.0430102e-08            8.7855099e-06  6.5695065e-08            
8.8917769e-06  6.179078e-08            8.921082e-06  5.9545515e-08            8.90265e-06  6.7231224e-08            
9.0087739e-06  6.1678421e-08            9.0384646e-06  5.9885186e-08            9.0197901e-06  6.980195e-08            
9.125771e-06  6.1980776e-08            9.1558473e-06  6.0251273e-08            9.1369303e-06  7.5028186e-08            
9.2427681e-06  6.2141141e-08            9.27323e-06  6.0997151e-08            9.2540704e-06  8.0496832e-08            
9.3597651e-06  6.2222932e-08            9.3906126e-06  6.0766198e-08            9.3712105e-06  7.9768893e-08            
9.4767622e-06  6.2197683e-08            9.5079953e-06  6.0658322e-08            9.4883507e-06  7.3684678e-08            
9.5937592e-06  6.2411151e-08            9.6253779e-06  6.0257176e-08            9.6054908e-06  6.7006088e-08            
9.7107563e-06  6.2175543e-08            9.7427606e-06  6.0575069e-08            9.7226309e-06  6.4434984e-08            
9.8277534e-06  6.2086459e-08            9.8601433e-06  6.0407789e-08            9.8397711e-06  6.386028e-08            
9.9447504e-06  6.1859188e-08            9.9775259e-06  6.1222738e-08            9.9569112e-06  6.4052379e-08            
1.0061747e-05  6.1893196e-08            1.0094909e-05  6.1733682e-08            1.0074051e-05  6.4617226e-08            
1.0178745e-05  6.1907098e-08            1.0212291e-05  6.1561292e-08            1.0191191e-05  6.3341063e-08            
1.0295742e-05  6.2257554e-08            1.0329674e-05  6.0892514e-08            1.0308332e-05  6.2191086e-08            
1.0412739e-05  6.2119787e-08            1.0447057e-05  6.1373176e-08            1.0425472e-05  6.2275893e-08            
1.0529736e-05  6.2644868e-08            1.0564439e-05  6.2222373e-08            1.0542612e-05  6.2791809e-08            
1.0646733e-05  6.2787101e-08            1.0681822e-05  6.1872974e-08            1.0659752e-05  6.3440896e-08            
1.076373e-05  6.2921071e-08            1.0799205e-05  6.1581391e-08            1.0776892e-05  6.3927761e-08            
1.0880727e-05  6.239725e-08            1.0916587e-05  6.2220432e-08            1.0894032e-05  6.4968061e-08            
1.0997724e-05  6.2151963e-08            1.103397e-05  6.1469533e-08            1.1011172e-05  6.6925266e-08            
1.1114721e-05  6.1861748e-08            1.1151352e-05  6.2018169e-08            1.1128313e-05  6.9879427e-08            
1.1231718e-05  6.1269384e-08            1.1268735e-05  6.2125675e-08            1.1245453e-05  7.2572906e-08            
1.1348715e-05  6.1335001e-08            1.1386118e-05  6.236409e-08            1.1362593e-05  7.3503812e-08            
1.1465712e-05  6.1574985e-08            1.15035e-05  6.2768271e-08            1.1479733e-05  7.3665996e-08            
1.1582709e-05  6.1738339e-08            1.1620883e-05  6.4574111e-08            1.1596873e-05  7.3795366e-08            
1.1699706e-05  6.1812363e-08            1.1738266e-05  6.8056856e-08            1.1714013e-05  7.4204296e-08            
1.1816703e-05  6.22322e-08            1.1855648e-05  7.0557749e-08            1.1831153e-05  7.4484619e-08            
1.1933701e-05  6.2307979e-08            1.1973031e-05  7.3280958e-08            1.1948293e-05  7.4950968e-08            
1.2050698e-05  6.2223484e-08            1.2090414e-05  7.7640109e-08            1.2065434e-05  7.4901084e-08            
1.2167695e-05  6.3534841e-08            1.2207796e-05  8.1630251e-08            1.2182574e-05  7.5186343e-08            
1.2284692e-05  6.7088813e-08            1.2325179e-05  8.0761484e-08            1.2299714e-05  7.4894393e-08            
1.2401689e-05  6.8547211e-08            1.2442562e-05  7.7107336e-08            1.2416854e-05  7.4693352e-08            
1.2518686e-05  7.0840922e-08            1.2559944e-05  7.5161374e-08            1.2533994e-05  7.4768635e-08            
1.2635683e-05  7.1919913e-08            1.2677327e-05  7.4301182e-08            1.2651134e-05  7.5167604e-08            
1.275268e-05  7.2787146e-08            1.279471e-05  7.465415e-08            1.2768274e-05  7.5428237e-08            
1.2869677e-05  7.2870283e-08            1.2912092e-05  7.5864871e-08            1.2885414e-05  7.6256315e-08            
1.2986674e-05  7.2697978e-08            1.3029475e-05  7.7695034e-08            1.3002555e-05  7.7185009e-08            
1.3103671e-05  7.30967e-08            1.3146858e-05  7.7397e-08            1.3119695e-05  7.7483552e-08            
1.3220668e-05  7.3041896e-08            1.326424e-05  7.6791792e-08            1.3236835e-05  7.7720832e-08            
1.3337665e-05  7.3133006e-08            1.3381623e-05  7.6451296e-08            1.3353975e-05  7.7937937e-08            
1.3454662e-05  7.3794324e-08            1.3499006e-05  7.5730429e-08            1.3471115e-05  7.7923796e-08            
1.3571659e-05  7.3804312e-08            1.3616388e-05  7.5822223e-08            1.3588255e-05  7.7794361e-08            
1.3688656e-05  7.4014727e-08            1.3733771e-05  7.5971759e-08            1.3705395e-05  7.8118454e-08            
1.3805654e-05  7.470602e-08            1.3851154e-05  7.6312053e-08            1.3822536e-05  7.7890643e-08            
1.3922651e-05  7.4201492e-08            1.3968536e-05  7.6270256e-08            1.3939676e-05  7.8246905e-08            
1.4039648e-05  7.4417215e-08            1.4085919e-05  7.6614594e-08            1.4056816e-05  7.8447031e-08            
1.4156645e-05  7.4904133e-08            1.4203302e-05  7.718861e-08            1.4173956e-05  7.8532079e-08            
1.4273642e-05  7.5335098e-08            1.4320684e-05  7.7365911e-08            1.4291096e-05  7.8572854e-08            
1.4390639e-05  7.5810771e-08            1.4438067e-05  7.7684523e-08            1.4408236e-05  7.8428815e-08            
1.4507636e-05  7.6866282e-08            1.455545e-05  7.7502887e-08            1.4525376e-05  7.8386835e-08            
1.4624633e-05  7.6727075e-08            1.4672832e-05  7.7942628e-08            1.4642516e-05  7.8253471e-08            
1.474163e-05  7.7601456e-08            1.4790215e-05  7.7662928e-08            1.4759657e-05  7.8359636e-08            
1.4858627e-05  7.8402087e-08            1.4907598e-05  7.803608e-08            1.4876797e-05  7.8858844e-08            
1.4975624e-05  7.6693587e-08            1.502498e-05  7.7825313e-08            1.4993937e-05  7.917752e-08            
1.5092621e-05  7.667147e-08            1.5142363e-05  7.7279937e-08            1.5111077e-05  7.8487447e-08            
1.5209618e-05  7.7520571e-08            1.5259746e-05  7.6920752e-08            1.5228217e-05  7.7770915e-08            
1.5326615e-05  7.6920244e-08            1.5377128e-05  7.7436991e-08            1.5345357e-05  7.8546488e-08            
1.5443612e-05  7.808112e-08            1.5494511e-05  7.7602613e-08            1.5462497e-05  7.8660325e-08            
1.556061e-05  7.726902e-08            1.5611893e-05  7.7628166e-08            1.5579638e-05  7.739831e-08            
1.5677607e-05  7.7367757e-08            1.5729276e-05  7.747616e-08            1.5696778e-05  7.7453108e-08            
1.5794604e-05  7.7342006e-08            1.5846659e-05  7.7092455e-08            1.5813918e-05  7.7604101e-08            
1.5911601e-05  7.6815817e-08            1.5964041e-05  7.7734804e-08            1.5931058e-05  7.7109826e-08            
1.6028598e-05  7.730746e-08            1.6081424e-05  7.8039722e-08            1.6048198e-05  7.6971958e-08            
1.6145595e-05  7.7656213e-08            1.6198807e-05  7.7792703e-08            1.6165338e-05  7.6932335e-08            
1.6262592e-05  7.6993689e-08            1.6316189e-05  7.7481448e-08            1.6282478e-05  7.675958e-08            
1.6379589e-05  7.7086136e-08            1.6433572e-05  7.7466279e-08            1.6399618e-05  7.6011991e-08            
1.6496586e-05  7.7096399e-08            1.6550955e-05  7.6950634e-08            1.6516759e-05  7.537773e-08            
1.6613583e-05  7.7465908e-08            1.6668337e-05  7.6944104e-08            1.6633899e-05  7.4303984e-08            
1.673058e-05  7.8014879e-08            1.678572e-05  7.6153234e-08            1.6751039e-05  7.2729931e-08            
1.6847577e-05  7.8763843e-08            1.6903103e-05  7.6299674e-08            1.6868179e-05  7.0168541e-08            
1.6964574e-05  8.0665989e-08            1.7020485e-05  7.5088464e-08            1.6985319e-05  6.8057167e-08            
1.7081571e-05  7.9461112e-08            1.7137868e-05  7.4174985e-08            1.7102459e-05  6.6951752e-08            
1.7198568e-05  7.7427833e-08            1.7255251e-05  7.3575148e-08            1.7219599e-05  6.6518627e-08            
1.7315565e-05  7.6192592e-08            1.7372633e-05  7.2360772e-08            1.7336739e-05  6.5864268e-08            
1.7432563e-05  7.5834891e-08            1.7490016e-05  7.0974897e-08            1.745388e-05  6.5671702e-08            
1.754956e-05  7.5262782e-08            1.7607399e-05  7.0420869e-08            1.757102e-05  6.5751021e-08            
1.7666557e-05  7.5267552e-08            1.7724781e-05  7.3027451e-08            1.768816e-05  6.5704947e-08            
1.7783554e-05  7.4910335e-08            1.7842164e-05  6.6229499e-08            1.78053e-05  6.5539528e-08            
1.7900551e-05  7.5337661e-08            1.7959547e-05  6.58429e-08            1.792244e-05  6.5816643e-08            
1.8017548e-05  7.4399239e-08            1.8076929e-05  6.5330722e-08            1.803958e-05  6.4881006e-08            
1.8134545e-05  7.379801e-08            1.8194312e-05  6.5503517e-08            1.815672e-05  6.4340453e-08            
1.8251542e-05  7.3225701e-08            1.8311695e-05  6.5460478e-08            1.8273861e-05  6.4102339e-08            
1.8368539e-05  7.1789949e-08            1.8429077e-05  6.4922101e-08            1.8391001e-05  6.4499102e-08            
1.8485536e-05  6.9503546e-08            1.854646e-05  6.4773056e-08            1.8508141e-05  6.4257666e-08            
1.8602533e-05  6.5217012e-08            1.8663843e-05  6.4812207e-08            1.8625281e-05  6.3826208e-08            
1.871953e-05  6.3651342e-08            1.8781225e-05  6.5304586e-08            1.8742421e-05  6.3714683e-08            
1.8836527e-05  6.2577065e-08            1.8898608e-05  6.4965442e-08            1.8859561e-05  6.3684413e-08            
1.8953524e-05  6.2143367e-08            1.9015991e-05  6.4849033e-08            1.8976701e-05  6.3510984e-08            
1.9070521e-05  6.1827877e-08            1.9133373e-05  6.4726068e-08            1.9093841e-05  6.3618301e-08            
1.9187518e-05  6.130254e-08            1.9250756e-05  6.3986633e-08            1.9210982e-05  6.3502654e-08            
1.9304516e-05  6.1353628e-08            1.9368139e-05  6.4232593e-08            1.9328122e-05  6.3390557e-08            
1.9421513e-05  6.1049101e-08            1.9485521e-05  6.4411383e-08            1.9445262e-05  6.3629618e-08            
1.953851e-05  6.1273394e-08            1.9602904e-05  6.3999131e-08            1.9562402e-05  6.3652765e-08            
1.9655507e-05  6.1101419e-08            1.9720287e-05  6.4185811e-08            1.9679542e-05  6.3597951e-08            
1.9772504e-05  6.0611777e-08            1.9837669e-05  6.4525618e-08            1.9796682e-05  6.3269062e-08            
1.9889501e-05  6.0884437e-08            1.9955052e-05  6.5125187e-08            1.9913822e-05  6.2952695e-08            
2.0006498e-05  6.0376673e-08            2.0072434e-05  6.4609482e-08            2.0030963e-05  6.2463376e-08            
2.0123495e-05  5.9688001e-08            2.0189817e-05  6.4687306e-08            2.0148103e-05  6.2386977e-08            
2.0240492e-05  5.9832447e-08            2.03072e-05  6.4636214e-08            2.0265243e-05  6.2584475e-08            
2.0357489e-05  6.0048374e-08            2.0424582e-05  6.4016374e-08            2.0382383e-05  6.2458248e-08            
2.0474486e-05  5.9614568e-08            2.0541965e-05  6.3406105e-08            2.0499523e-05  6.2415843e-08            
2.0591483e-05  5.9092843e-08            2.0659348e-05  6.3259513e-08            2.0616663e-05  6.2371259e-08            
2.070848e-05  5.9045023e-08            2.077673e-05  6.3140564e-08            2.0733803e-05  6.2582523e-08            
2.0825477e-05  5.693269e-08            2.0894113e-05  6.3490642e-08            2.0850943e-05  6.2413139e-08            
2.0942474e-05  5.2349333e-08            2.1011496e-05  6.2027579e-08            2.0968084e-05  6.2323639e-08            
2.1059472e-05  5.260576e-08            2.1128878e-05  6.1857955e-08            2.1085224e-05  6.2489653e-08            
2.1176469e-05  5.1582469e-08            2.1246261e-05  6.1972396e-08            2.1202364e-05  6.0544549e-08            
2.1293466e-05  5.2473722e-08            2.1363644e-05  6.2252146e-08            2.1319504e-05  5.4572282e-08            
2.1410463e-05  5.1501707e-08            2.1481026e-05  5.9766089e-08            2.1436644e-05  5.2353345e-08            
2.152746e-05  5.095939e-08            2.1598409e-05  5.3911683e-08            2.1553784e-05  5.2875968e-08            
2.1644457e-05  5.1411894e-08            2.1715792e-05  4.8824587e-08            2.1670924e-05  5.2674331e-08            
2.1761454e-05  5.1825223e-08            2.1833174e-05  4.6028382e-08            2.1788064e-05  5.2473166e-08            
2.1878451e-05  5.5526614e-08            2.1950557e-05  4.1706809e-08            2.1905205e-05  5.2750732e-08            
2.1995448e-05  5.8841638e-08            2.206794e-05  4.2462712e-08            2.2022345e-05  5.2587261e-08            
2.2112445e-05  5.5722178e-08            2.2185322e-05  4.272364e-08            2.2139485e-05  5.1946201e-08            
2.2229442e-05  4.4300627e-08            2.2302705e-05  4.2575032e-08            2.2256625e-05  5.176895e-08            
2.2346439e-05  4.1866163e-08            2.2420088e-05  4.2997104e-08            2.2373765e-05  5.1222466e-08            
2.2463436e-05  4.2241493e-08            2.253747e-05  4.2632998e-08            2.2490905e-05  5.0488152e-08            
2.2580433e-05  4.555698e-08            2.2654853e-05  4.2932091e-08            2.2608045e-05  5.04053e-08            
2.269743e-05  4.2855785e-08            2.2772236e-05  4.2198397e-08            2.2725186e-05  4.975793e-08            
2.2814427e-05  4.232952e-08            2.2889618e-05  4.2209836e-08            2.2842326e-05  4.7096499e-08            
2.2931425e-05  4.2807904e-08            2.3007001e-05  4.2422722e-08            2.2959466e-05  4.411189e-08            
2.3048422e-05  4.341825e-08            2.3124384e-05  4.254983e-08            2.3076606e-05  4.2996284e-08            
2.3165419e-05  4.4405436e-08            2.3241766e-05  4.1148384e-08            2.3193746e-05  4.3150268e-08            
2.3282416e-05  4.5642422e-08            2.3359149e-05  4.2809589e-08            2.3310886e-05  4.3409967e-08            
2.3399413e-05  4.6608565e-08            2.3476532e-05  4.251579e-08            2.3428026e-05  4.3413694e-08            
2.351641e-05  4.5543214e-08            2.3593914e-05  4.2424985e-08            2.3545166e-05  4.3906332e-08            
2.3633407e-05  4.6057589e-08            2.3711297e-05  4.2567458e-08            2.3662307e-05  4.4156749e-08            
2.3750404e-05  4.7495062e-08            2.382868e-05  4.2495086e-08            2.3779447e-05  4.4047611e-08            
2.3867401e-05  4.8727189e-08            2.3946062e-05  4.2664824e-08            2.3896587e-05  4.3489771e-08            
2.3984398e-05  4.8302048e-08            2.4063445e-05  4.2433013e-08            2.4013727e-05  4.370049e-08            
2.4101395e-05  4.6632047e-08            2.4180827e-05  4.3219953e-08            2.4130867e-05  4.2964183e-08            
2.4218392e-05  4.3749624e-08            2.429821e-05  4.3323224e-08            2.4248007e-05  4.3039019e-08            
2.4335389e-05  4.1655573e-08            2.4415593e-05  4.3026411e-08            2.4365147e-05  4.3237087e-08            
2.4452386e-05  4.1828062e-08            2.4532975e-05  4.3287815e-08            2.4482288e-05  4.3340409e-08            
2.4569383e-05  4.129349e-08            2.4650358e-05  4.3379488e-08            2.4599428e-05  4.3270489e-08            
2.468638e-05  4.1300197e-08            2.4767741e-05  4.3137417e-08            2.4716568e-05  4.2872588e-08            
2.4803378e-05  4.2965868e-08            2.4885123e-05  4.3000055e-08            2.4833708e-05  4.3599143e-08            
2.4920375e-05  4.394586e-08            2.5002506e-05  4.3392855e-08            2.4950848e-05  4.4398872e-08            
2.5037372e-05  4.3870366e-08            2.5119889e-05  4.3897231e-08            2.5067988e-05  4.5235223e-08            
2.5154369e-05  4.5734589e-08            2.5237271e-05  4.3190556e-08            2.5185128e-05  4.5946152e-08            
2.5271366e-05  4.5230154e-08            2.5354654e-05  4.3224478e-08            2.5302268e-05  4.5602852e-08            
2.5388363e-05  4.1260626e-08            2.5472037e-05  4.4084239e-08            2.5419409e-05  4.439747e-08            
2.550536e-05  4.0877993e-08            2.5589419e-05  4.62311e-08            2.5536549e-05  4.6504312e-08            
2.5622357e-05  4.073199e-08            2.5706802e-05  4.5658242e-08            2.5653689e-05  5.1359056e-08            
2.5739354e-05  4.0960476e-08            2.5824185e-05  4.5486603e-08            2.5770829e-05  5.0882588e-08            
2.5856351e-05  4.1747527e-08            2.5941567e-05  4.6276648e-08            2.5887969e-05  4.5516412e-08            
2.5973348e-05  4.1170155e-08            2.605895e-05  5.2716392e-08            2.6005109e-05  4.2589471e-08            
2.6090345e-05  4.1258636e-08            2.6176333e-05  5.1041503e-08            2.6122249e-05  4.2618775e-08            
2.6207342e-05  4.1042697e-08            2.6293715e-05  4.9745783e-08            2.6239389e-05  4.2806368e-08            
2.6324339e-05  4.0646697e-08            2.6411098e-05  4.9116577e-08            2.635653e-05  4.2972187e-08            
2.6441336e-05  4.044331e-08            2.6528481e-05  4.8073804e-08            2.647367e-05  4.312304e-08            
2.6558334e-05  4.0535191e-08            2.6645863e-05  4.7864156e-08            2.659081e-05  4.2767221e-08            
2.6675331e-05  4.0761865e-08            2.6763246e-05  4.8112862e-08            2.670795e-05  4.2868369e-08            
2.6792328e-05  4.0049078e-08            2.6880629e-05  4.648282e-08            2.682509e-05  4.4140003e-08            
2.6909325e-05  4.0340061e-08            2.6998011e-05  4.3768295e-08            2.694223e-05  4.7026286e-08            
2.7026322e-05  4.062012e-08            2.7115394e-05  4.2261182e-08            2.705937e-05  4.8142583e-08            
2.7143319e-05  4.0570047e-08            2.7232777e-05  4.0326292e-08            2.7176511e-05  4.7472892e-08            
2.7260316e-05  4.1442907e-08            2.7350159e-05  4.0702441e-08            2.7293651e-05  4.5948899e-08            
2.7377313e-05  4.7346039e-08            2.7467542e-05  4.1545046e-08            2.7410791e-05  4.6842003e-08            
2.749431e-05  4.3387689e-08            2.7584925e-05  4.2264871e-08            2.7527931e-05  5.0002828e-08            
2.7611307e-05  4.1088804e-08            2.7702307e-05  4.2121263e-08            2.7645071e-05  5.3744243e-08            
2.7728304e-05  4.6189907e-08            2.781969e-05  4.1427777e-08            2.7762211e-05  4.9299661e-08            
2.7845301e-05  5.003901e-08            2.7937073e-05  4.0418001e-08            2.7879351e-05  4.4295457e-08            
2.7962298e-05  4.8986194e-08            2.8054455e-05  4.0780436e-08            2.7996491e-05  4.3912608e-08            
2.8079295e-05  4.8637306e-08            2.8171838e-05  4.1138164e-08            2.8113632e-05  4.378857e-08            
2.8196292e-05  4.3796785e-08            2.8289221e-05  4.2627261e-08            2.8230772e-05  4.4049549e-08            
2.8313289e-05  4.5233558e-08            2.8406603e-05  4.3905236e-08            2.8347912e-05  4.4292457e-08            
2.8430287e-05  5.0604108e-08            2.8523986e-05  4.3049428e-08            2.8465052e-05  4.3805323e-08            
2.8547284e-05  4.7327238e-08            2.8641368e-05  4.4629842e-08            2.8582192e-05  4.4099802e-08            
2.8664281e-05  4.896898e-08            2.8758751e-05  4.6533405e-08            2.8699332e-05  4.8300788e-08            
2.8781278e-05  4.7526526e-08            2.8876134e-05  4.7846991e-08            2.8816472e-05  5.9894331e-08            
2.8898275e-05  4.0442466e-08            2.8993516e-05  4.4924206e-08            2.8933613e-05  6.5964942e-08            
2.9015272e-05  3.9856191e-08            2.9110899e-05  4.5479657e-08            2.9050753e-05  5.7151059e-08            
2.9132269e-05  4.0287011e-08            2.9228282e-05  4.3517551e-08            2.9167893e-05  4.4789552e-08            
2.9249266e-05  4.2273353e-08            2.9345664e-05  4.6313163e-08            2.9285033e-05  4.6035664e-08            
2.9366263e-05  4.3088245e-08            2.9463047e-05  4.2044727e-08            2.9402173e-05  4.1787292e-08            
2.948326e-05  4.0224345e-08            2.958043e-05  4.1565497e-08            2.9519313e-05  4.177554e-08            
2.9600257e-05  4.1650491e-08            2.9697812e-05  4.3619865e-08            2.9636453e-05  4.3222322e-08            
2.9717254e-05  4.1610505e-08            2.9815195e-05  4.3740645e-08            2.9753593e-05  4.3431154e-08            

